Local Histogram Matching for Efficient Optical Flow Computation Applied to Velocity Estimation on Pocket Drones

Autonomous flight of pocket drones is challenging due to the severe limitations on on-board energy, sensing, and processing power. However, tiny drones have great potential as their small size allows maneuvering through narrow spaces while their small weight provides significant safety advantages. This paper presents a computationally efficient algorithm for determining optical flow, which can be run on an STM32F4 microprocessor (168 MHz) of a 4 gram stereo-camera. The optical flow algorithm is based on edge histograms. We propose a matching scheme to determine local optical flow. Moreover, the method allows for sub-pixel flow determination based on time horizon adaptation. We demonstrate velocity measurements in flight and use it within a velocity control-loop on a pocket drone.

==> images/trajectory.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'trajectory.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{392.25721585bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.95062746)%
    \put(0,0){\includegraphics[width=\unitlength]{images/trajectory.pdf}}%
    \put(0.15499874,0.06177089){\makebox(0,0)[lb]{\smash{1.8}}}%
    \put(0.30861691,0.0588301){\makebox(0,0)[lb]{\smash{2.2}}}%
    \put(0.47252781,0.06177089){\makebox(0,0)[lb]{\smash{2.6}}}%
    \put(0.64372566,0.06324128){\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.80496052,0.06177089){\makebox(0,0)[lb]{\smash{3.4}}}%
    \put(0.96760318,0.06177089){\makebox(0,0)[lb]{\smash{3.8}}}%
    \put(0.08063114,0.09954406){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.05938692,0.25930403){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.08063114,0.41906145){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.05938692,0.57882141){\makebox(0,0)[lb]{\smash{1.5}}}%
    \put(0.08063114,0.73858138){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.05938692,0.8981272){\makebox(0,0)[lb]{\smash{2.5}}}%
    \put(0.40000219,0.00506633){\makebox(0,0)[lb]{\smash{Vertical Axis [m]}}}%
    \put(0.01824875,0.30333717){\rotatebox{90}{\makebox(0,0)[lb]{\smash{Horizontal Axis [m]}}}}%
    \put(0.29708569,0.93206751){\makebox(0,0)[lb]{\smash{Trajectory Data Set}}}%
    \put(0.42846723,0.17139428){\makebox(0,0)[lb]{\smash{Positive Heading}}}%
    \put(0.41441545,0.62290022){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05719678\unitlength}\raggedright End\end{minipage}}}%
    \put(0.28674099,0.52592775){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05719678\unitlength}\raggedright Start\end{minipage}}}%
  \end{picture}%
\endgroup%
